Nonequilibrium phonon backaction on the current noise in atomic-sized junctions

We study backaction effects of phonon heating due to tunneling electrons on the current noise in atomic-sized junctions. Deriving a generalized kinetic approximation within the extended Keldysh Green's functions technique, we demonstrate the existence of a characteristic backaction contribution to the noise in case of low external phonon damping. We provide a physically intuitive interpretation of this contribution at large voltage in terms of slow fluctuations of the phonon occupation, and show that it generally gives a significant correction to the noise above the phonon emission threshold.

==> readme.txt <==
In this supplementary material we address explicitly the effects of multilevel structure of the junction within the extended wide band approximation (eWBA) and finite phonon-damping due to a weak coupling to an external heath bath. The supplement is composed of a pdf file and an associated Mathematica notebook.

In the pdf file we show explicitly how our result concerning the back-action correction to the noise -- Eq. (7) in the main text -- can be generalized to account for finite external phonon damping. In addition, we give explicit details of the simple tight-binding model used to study the noise in atomic gold wires with unitary transmission (see Fig. 1 in the main text), and use the same model to exemplify the effects of external phonon damping.    

The Mathematica notebook contains the complete analytic expressions for the noise in a generic multilevel junction with weak electron-phonon interaction and weak coupling to an external phonon bath. This file is intended to be of use for interested readers, in order to access directly our results without the need of retyping cumbersome formulas. In addition, it includes an implementation of the tight-binding model used for the atomic gold chain, and a few explicit examples.


